Search for third generation scalar leptoquarks in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

A search for pair-produced third generation scalar leptoquarks is presented, using proton-proton collisions at sqrt(s)= 7 TeV at the LHC. The data were recorded with the ATLAS detector and correspond to an integrated luminosity of 4.7 fb-1. Each leptoquark is assumed to decay to a tau lepton and a b-quark with a branching fraction equal to 100%. No statistically significant excess above the Standard Model expectation is observed. Third generation leptoquarks are therefore excluded at 95% confidence level for masses less than 534 GeV.

==> Metadata.txt <==
Title: Search for third generation scalar leptoquarks in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector
Abstract: A search for pair-produced third generation scalar leptoquarks is presented, using proton-proton collisions at sqrt(s)= 7 TeV at the LHC.  The data were recorded with the ATLAS detector and correspond to an integrated luminosity of 4.7 fb-1.  Each leptoquark is assumed to decay to a tau lepton and a b-quark with a branching fraction equal to 100%.  No statistically significant excess above the Standard Model expectation is observed.  Third generation leptoquarks are therefore excluded at 95% confidence level for masses less than 534 GeV.
Comments: 24 pages plus author list (43 pages total), 5 figures, 6 tables, submitted to JHEP, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2012-14/  
Report-no: CERN-PH-EP-2012-317

